Egomunities, Exploring Socially Cohesive Person-based Communities

In the last few years, there has been a great interest in detecting overlapping communities in complex networks, which is understood as dense groups of nodes featuring a low outbound density. To date, most methods used to compute such communities stem from the field of disjoint community detection by either extending the concept of modularity to an overlapping context or by attempting to decompose the whole set of nodes into several possibly overlapping subsets. In this report we take an orthogonal approach by introducing a metric, the cohesion, rooted in sociological considerations. The cohesion quantifies the community-ness of one given set of nodes, based on the notions of triangles - triplets of connected nodes - and weak ties, instead of the classical view using only edge density. A set of nodes has a high cohesion if it features a high density of triangles and intersects few triangles with the rest of the network. As such, we introduce a numerical characterization of communities: sets of nodes featuring a high cohesion. We then present a new approach to the problem of overlapping communities by introducing the concept of ego-munities, which are subjective communities centered around a given node, specifically inside its neighborhood. We build upon the cohesion to construct a heuristic algorithm which outputs a node's ego-munities by attempting to maximize their cohesion. We illustrate the pertinence of our method with a detailed description of one person's ego-munities among Facebook friends. We finally conclude by describing promising applications of ego-munities such as information inference and interest recommendations, and present a possible extension to cohesion in the case of weighted networks.

==> figures/ages_stats.txt <==
23.5 3.3166247903554
30.92 3.7938898244414005
32.68181818181818 4.083073303689977
32.75 0.4330127018922193
33.4 0.4898979485566356
35 16.589153082662175
44 18.457157599876172
45.2 27.952817389308006
48.75 30.334592464709328
61.5 26.405491853021786


==> figures/likesByMax.txt <==
0 0.029850746268656716 0.3857142857142857 0.18571428571428572 0.5714285714285714 O2 CREATION
1 0.05970149253731343 0.20286713286713284 0.17271175718089346 0.5384615384615384 Escola de Capoeira União
2 0.09701492537313433 0.28301605801605806 0.12617565274312195 0.45454545454545453 CapSao
3 0.029850746268656716 0.1953671328671329 0.14393312687488252 0.36363636363636365 bresil news web tv
4 0.04477611940298507 0.20108780108780108 0.106050387865855 0.36363636363636365 La Peña de Lyon
5 0.1417910447761194 0.1727423114519889 0.10546007251607734 0.34615384615384615 Bailaconmigo
6 0.04477611940298507 0.13317016317016317 0.10199587242613879 0.3333333333333333 World Salsa Calendar
7 0.03731343283582089 0.16631701631701631 0.11374933121340873 0.3333333333333333 Coqueiros de Olinda
8 0.029850746268656716 0.14344729344729343 0.11688188269287221 0.3 Casa de Dança Carlinhos de Jesus
9 0.11194029850746269 0.14506165877133617 0.09856525577635078 0.28846153846153844 Saudade do Brasil Lyon
10 0.029850746268656716 0.15843045843045842 0.08799560385612938 0.2727272727272727 Festival du Film Court de Villeurbanne
11 0.029850746268656716 0.14634809634809637 0.07103393628467425 0.2727272727272727 Samba al País
12 0.029850746268656716 0.1341783216783217 0.09309645751046385 0.2727272727272727 Grupo Tamo Junto
13 0.03731343283582089 0.15703185703185701 0.07860944163802748 0.2727272727272727 LE PETIT BULLETIN
14 0.03731343283582089 0.15384615384615385 0.09615384615384615 0.25 LYON
15 0.03731343283582089 0.12281468531468531 0.060717150685805465 0.22727272727272727 PÔLE PIK - Centre Chorégraphik de Bron
16 0.029850746268656716 0.11486661486661487 0.07699128496661159 0.2222222222222222 Salsabor Event
17 0.04477611940298507 0.131996891996892 0.068649404219462 0.2222222222222222 GAFIEIRA A PARIS  Pour tous ceux qui aime le Samba de Gafieira
18 0.029850746268656716 0.12895604395604396 0.04195716068719147 0.2 Annecy 2018
19 0.03731343283582089 0.10262350552673134 0.0511806147855083 0.2 Lyon
20 0.04477611940298507 0.11552673133318296 0.04797928831352541 0.2 Bah dis-donc... tu viens plus aux soirées ?
21 0.04477611940298507 0.12863426895684962 0.05315778456807394 0.2 2016 Olympic Games - Rio de Janeiro
22 0.04477611940298507 0.12571872571872572 0.04747570123044167 0.18181818181818182 Salsamigos Grenoble
23 0.03731343283582089 0.12454545454545454 0.03654767843064538 0.18181818181818182 Maison de la Danse de Lyon
24 0.029850746268656716 0.11138306138306138 0.05599200440255715 0.18181818181818182 TUDO BOM ?
25 0.05970149253731343 0.09591698623956689 0.042419248657998614 0.16129032258064516 Dexter
26 0.05970149253731343 0.10711331679073614 0.04958986695408964 0.15384615384615385 Rémi GAILLARD
27 0.05223880597014925 0.12114089614089614 0.02215259076670694 0.15384615384615385 Lambazouk à Paris
28 0.029850746268656716 0.08086333021816892 0.043623285341821944 0.14285714285714285 Les Inconnus
29 0.03731343283582089 0.09377289377289377 0.042846183752687804 0.14285714285714285 Un gars, une fille
30 0.029850746268656716 0.09476544960415928 0.034381112149412044 0.14285714285714285 Radiohead
31 0.03731343283582089 0.09540765685926976 0.03867247294411272 0.14285714285714285 Pink Floyd
32 0.05223880597014925 0.08243772356675583 0.036639652594322746 0.14285714285714285 FLORENCE FORESTI OFFICIELLE
33 0.029850746268656716 0.09047202797202797 0.02900135721359981 0.13636363636363635 Soutien à Guilherme Hauka Azanga
34 0.029850746268656716 0.12903225806451613 0 0.12903225806451613 Ulule
35 0.03731343283582089 0.08770584254455221 0.0271440909668688 0.12903225806451613 Catherine Manin Photographie
36 0.029850746268656716 0.07211538461538461 0.052884615384615384 0.125 Mon lit, il est possessif. Le matin, il veut pas me laisser partir .
37 0.03731343283582089 0.08817987567987567 0.025271500476471566 0.1111111111111111 Kadu and Larissa
38 0.029850746268656716 0.09401709401709402 0.01709401709401709 0.1111111111111111 Valentin Behringer
39 0.029850746268656716 0.06937739679675164 0.022397990996523676 0.1 OL - Olympique Lyonnais
40 0.029850746268656716 0.056906534325889165 0.03057674345099742 0.1 Gad Elmaleh
41 0.029850746268656716 0.06507105797428378 0.022152577197542135 0.1 Alexandre Astier
42 0.029850746268656716 0.08618881118881119 0.009807365089339685 0.1 BAILA Society
43 0.029850746268656716 0.0775152267087751 0.019865430562913747 0.0967741935483871 Dr. House
44 0.029850746268656716 0.058129370629370625 0.02784540286048335 0.09090909090909091 Le SAV d'Omar et Fred
45 0.029850746268656716 0.05148883374689826 0.0130272952853598 0.06451612903225806 How I Met Your Mother
46 0.029850746268656716 0.03535980148883375 0.003101736972704716 0.038461538461538464 Roger Federer

